Probabilistic Model Checking for Complex Cognitive Tasks -- A case study in human-robot interaction

This paper proposes to use probabilistic model checking to synthesize optimal robot policies in multi-tasking autonomous systems that are subject to human-robot interaction. Given the convincing empirical evidence that human behavior can be related to reinforcement models, we take as input a well-studied Q-table model of the human behavior for flexible scenarios. We first describe an automated procedure to distill a Markov decision process (MDP) for the human in an arbitrary but fixed scenario. The distinctive issue is that -- in contrast to existing models -- under-specification of the human behavior is included. Probabilistic model checking is used to predict the human's behavior. Finally, the MDP model is extended with a robot model. Optimal robot policies are synthesized by analyzing the resulting two-player stochastic game. Experimental results with a prototypical implementation using PRISM show promising results.

==> data/stepvariance.dat <==
k 	Pmin/0.05				Pmax/0.05				Pmin/0.5				Pmax/0.5
20 	0.028086265226439113	0.09946007604406563		0.02461234218179617		0.03296953821499332
25	0.1822802489522163		0.3196004501058249		0.12002056666807244		0.1695607553244129
30	0.31854481621304365		0.5624966406939681		0.1700559751685847		0.23650029629488287
40	0.49826077185430934		0.7837716419994628		0.24511558595522354		0.33435620600081234
50	0.6095977357107203		0.8981560976465169		0.2988613899503014		0.4001544023794553
60	0.6547521411041363		0.9424184486263398		0.33861060846317703		0.4448350775995735


==> data/temp_variance.csv <==
Temperature,Pmin,Pmax
0.02,0.854033465,0.996363836
0.05,0.803172718,0.984507789
0.75,0.72157259,0.961204106
0.1,0.66781152,0.931365732
0.2,0.568997168,0.782481516
0.5,0.452565508,0.545288332
1,0.395014008,0.430796919
2,0.364031979,0.377674984

==> data/temp_variance.dat <==
Temperature	Pmin			Pmax			Pmin30					Pmax30
0.02		0.854033465		0.996363836		0.33987381967044383		0.4506375858710325
0.05		0.803172718		0.984507789		0.30179297742771644		0.5109598664597262
0.075		0.72157259		0.961204106		0.2518608253779941		0.46422929940055313
0.1			0.66781152		0.931365732		0.20792487709820154		0.40601819985440835		
0.2			0.568997168		0.782481516		0.14731540526404946		0.27558566890334035		
0.5			0.452565508		0.545288332		0.16111998320751092		0.2248498974154097
1			0.395014008		0.430796919		0.17087289895007085		0.19579459256559373
2			0.364031979		0.377674984		0.1711488456346763		0.18078240988151514
